Influence of the Inhalation Route on Tracheal Flow Structures in Patient-Specific Airways using 3D PTV

The tracheal flow field shapes particle transport into the lower airways and thus influences both the spread of inhaled pathogens and the effectiveness of aerosol-based therapies. Identifying how different inhalation routes modify the flow field is therefore crucial for understanding lower-airway disease transmission and for guiding targeted drug delivery. To gain a detailed understanding of the influence of the inhalation route on the flow structures in the human trachea, the flow field in the trachea is investigated in vitro in a non-compliant, refractive-index matched silicone model of the human respiratory tract. The investigations comprise steady inhalation, and oscillatory flow to simulate calm breathing. A realistic breathing pattern is approximated by a sinusoidal waveform for two Reynolds numbers of $Re_{Tr} = [400, 1200]$, based on the bulk velocity at maximum volume flux and the hydraulic diameter of the trachea and two Womersley numbers of $Wo = [3, 4.5]$, representing the oscillation time scales. To capture the inherently three-dimensional and asymmetric nature of the flow field, 3D particle-tracking velocimetry measurements are performed using the Shake-The-Box algorithm. Using a refractive-index matched fluid consisting of water and glycerin, the complex flow structures inside the trachea are fully resolved. The PTV measurements confirm that the nasal and/or oral cavity must be considered when analyzing the flow field in the lower respiratory tract. In particular, we find that the presence of both cavities significantly alters the flow field compared to idealised, fully developed inflow conditions. However, velocity profiles in the sagittal and coronal plane in the trachea as well as contour plots of the of the normalized velocity magnitude evidence nearly identical flow structures for oral and nasal inhalation, indicating minimal influence of the inhalation route.

==> changelog.txt <==
Change Log
-----------

* elsarticle.dtx

1. global\bibsep=0pt commented out for all models 
   since it produced error for all \jtype options.
   
2. The error "!LaTeX Error: Command \c@author already defined."
   has been resolved by updating elsarticle.dtx.


------------------------------------------------------------------------


==> manifest.txt <==
% Copyright 2007-2025 Elsevier Ltd
%
% This file is part of the 'Elsarticle Bundle'.
% ---------------------------------------------
%
% It may be distributed and/or modified under the
% conditions of the LaTeX Project Public License, either version 1.3
% of this license or (at your option) any later version.
% The latest version of this license is in
%    http://www.latex-project.org/lppl.txt
% and version 1.3 or later is part of all distributions of LaTeX
% version 1999/12/01 or later.
%
% The list of all files belonging to the LaTeX 'Elsarticle Bundle' is
% given in the file `manifest.txt'.
%
% CONTENTS OF THE ELSARTICLE BUNDLE
% ===============================

Directory elsarticle/

elsarticle.dtx
        Main package with driver

elsarticle.ins
  installer for elsarticle.dtx

elsarticle-harv.bst
  bibliographic style for author-year citation

elsarticle-num.bst
  bibliographic style for numbered citation

elsarticle-num-names.bst
  bibliographic style for numbered citation + new natbib options

elsarticle-template-harv.tex
  article template for a document with author-year citation
 
elsarticle-template-num.tex
  article template for a document with numbered citation

changelog.txt
  change log file

manifest.txt
  this file

README
  small readme documentation

Directory elsarticle/doc/

The following files are graphic files needed for creating pdf output
of the documentation from elsdoc.tex:

 1pseperateaug.pdf
 1psingleauthorgroup.pdf
 elstest-1pdoubleblind.pdf
 elstest-1p.pdf
 elstest-3pd.pdf
 elstest-3p.pdf
 elstest-5p.pdf
 jfigs.pdf

elsdoc.tex  -- LaTeX source file of documentation
elsdoc.pdf  -- documentation for elsarticle.cls

The following files are files written out every time elsdoc.tex is
compiled:

 elsdoc.aux
 elsdoc.log
 elsdoc.out
 tmp.tex

Auxiliary packages needed to generate pdf output from elsdoc.tex:

 rvdtx.sty
 pdfwidgets.sty



